Online Simultaneous Semi-Parametric Dynamics Model Learning

Accurate models of robots' dynamics are critical for control, stability, motion optimization, and interaction. Semi-Parametric approaches to dynamics learning combine physics-based Parametric models with unstructured Non-Parametric regression with the hope to achieve both accuracy and generalizablity. In this paper we highlight the non-stationary problem created when attempting to adapt both Parametric and Non-Parametric components simultaneously. We present a consistency transform designed to compensate for this non-stationary effect, such that the contributions of both models can adapt simultaneously without adversely affecting the performance of the platform. Thus we are able to apply the Semi-Parametric learning approach for continuous iterative online adaptation, without relying on batch or offline updates. We validate the transform via a perfect virtual model as well as by applying the overall system on a Kuka LWR IV manipulator. We demonstrate improved tracking performance during online learning and show a clear transference of contribution between the two components with a learning bias towards the Parametric component.

==> GMM1.dat <==
1.72704768588 0.946679842566 0.579502687104 0.139232408525 170.637724137
1.72704768588 0.946679842566 1.15900537421 0.278464817049 170.637724137
1.72704768588 0.946679842566 1.73850806131 0.417697225574 170.637724137
5.64416200483 -0.556846658078 0.939543561238 0.106990561382 -142.254918286
5.64416200483 -0.556846658078 1.87908712248 0.213981122764 -142.254918286
5.64416200483 -0.556846658078 2.81863068371 0.320971684146 -142.254918286
0.632580089818 0.549669701097 0.934582069339 0.109418083855 -141.91443221
0.632580089818 0.549669701097 1.86916413868 0.21883616771 -141.91443221
0.632580089818 0.549669701097 2.80374620802 0.328254251565 -141.91443221
3.12546821666 0.0113815352793 1.51069752585 0.093604610915 137.582802614
3.12546821666 0.0113815352793 3.02139505171 0.18720922183 137.582802614
3.12546821666 0.0113815352793 4.53209257756 0.280813832745 137.582802614
4.5309091334 -0.945110765705 0.599077185783 0.136336487439 168.410294339
4.5309091334 -0.945110765705 1.19815437157 0.272672974878 168.410294339
4.5309091334 -0.945110765705 1.79723155735 0.409009462318 168.410294339

==> GMM2.dat <==
1.72704768588 0.189335968513 0.579502687104 0.139232408525 170.637724137
1.72704768588 0.189335968513 1.15900537421 0.278464817049 170.637724137
1.72704768588 0.189335968513 1.73850806131 0.417697225574 170.637724137
5.64416200483 -0.111369331616 0.939543561238 0.106990561382 -142.254918286
5.64416200483 -0.111369331616 1.87908712248 0.213981122764 -142.254918286
5.64416200483 -0.111369331616 2.81863068371 0.320971684146 -142.254918286
0.632580089818 0.109933940219 0.934582069339 0.109418083855 -141.91443221
0.632580089818 0.109933940219 1.86916413868 0.21883616771 -141.91443221
0.632580089818 0.109933940219 2.80374620802 0.328254251565 -141.91443221
3.12546821666 0.00227630705587 1.51069752585 0.093604610915 137.582802614
3.12546821666 0.00227630705587 3.02139505171 0.18720922183 137.582802614
3.12546821666 0.00227630705587 4.53209257756 0.280813832745 137.582802614
4.5309091334 -0.189022153141 0.599077185783 0.136336487439 168.410294339
4.5309091334 -0.189022153141 1.19815437157 0.272672974878 168.410294339
4.5309091334 -0.189022153141 1.79723155735 0.409009462318 168.410294339

==> GMM3.dat <==
1.72704768588 0.189335968513 0.572517329147 0.140931201143 178.13305914
1.72704768588 0.189335968513 1.14503465829 0.281862402287 178.13305914
1.72704768588 0.189335968513 1.71755198744 0.42279360343 178.13305914
5.64416200483 -0.111369331616 0.750991236304 0.133852817717 -173.160931318
5.64416200483 -0.111369331616 1.50198247261 0.267705635433 -173.160931318
5.64416200483 -0.111369331616 2.25297370891 0.40155845315 -173.160931318
0.632580089818 0.109933940219 0.744297835826 0.137391477323 -172.838817093
0.632580089818 0.109933940219 1.48859567165 0.274782954646 -172.838817093
0.632580089818 0.109933940219 2.23289350748 0.412174431968 -172.838817093
3.12546821666 0.00227630705587 1.12356476064 0.125856789988 173.793761413
3.12546821666 0.00227630705587 2.24712952127 0.251713579977 173.793761413
3.12546821666 0.00227630705587 3.37069428191 0.377570369965 173.793761413
4.5309091334 -0.189022153141 0.588268144539 0.138841580957 176.989714135
4.5309091334 -0.189022153141 1.17653628908 0.277683161915 176.989714135
4.5309091334 -0.189022153141 1.76480443362 0.416524742872 176.989714135
